Detailed Garment Recovery from a Single-View Image

Most recent garment capturing techniques rely on acquiring multiple views of clothing, which may not always be readily available, especially in the case of pre-existing photographs from the web. As an alternative, we pro- pose a method that is able to compute a rich and realistic 3D model of a human body and its outfits from a single photograph with little human in- teraction. Our algorithm is not only able to capture the global shape and geometry of the clothing, it can also extract small but important details of cloth, such as occluded wrinkles and folds. Unlike previous methods using full 3D information (i.e. depth, multi-view images, or sampled 3D geom- etry), our approach achieves detailed garment recovery from a single-view image by using statistical, geometric, and physical priors and a combina- tion of parameter estimation, semantic parsing, shape recovery, and physics- based cloth simulation. We demonstrate the effectiveness of our algorithm by re-purposing the reconstructed garments for virtual try-on and garment transfer applications, as well as cloth animation for digital characters.

==> README.txt <==
ACM Press
---------

The following files are available in the acm-tog.zip archive:

guide.pdf            - This is the PDF file of Author Guide for Template
acmtog.cls           - This is the LaTeX2e class file of TOG
acmtog.bst           - This is the bibliography style file of TOG

TOG-Sample.tex       - LaTeX document of sample
TOG-Sample.pdf       - This is the PDF file of sample LaTeX document of Template
TOG-Sample.bib       - Bibliography file for sample
TOG-Sample-mouse.eps - Graphics file used for latex sample
TOG-Sample-mouse.pdf - Graphics file used for pdflatex sample


Happy TeXing!!!

Aptara
